Scalable Nearest Neighbor Search for Optimal Transport

The Optimal Transport (a.k.a. Wasserstein) distance is an increasingly popular similarity measure for rich data domains, such as images or text documents. This raises the necessity for fast nearest neighbor search algorithms according to this distance, which poses a substantial computational bottleneck on massive datasets. In this work we introduce Flowtree, a fast and accurate approximation algorithm for the Wasserstein-$1$ distance. We formally analyze its approximation factor and running time. We perform extensive experimental evaluation of nearest neighbor search algorithms in the $W_1$ distance on real-world dataset. Our results show that compared to previous state of the art, Flowtree achieves up to $7.4$ times faster running time.

==> plots/data/timing_results.txt <==
dhcp-18-21-233-119:pipeline_results_talw talw$ python maketime.py sheet2 sheet6
Sinkhorn-1	0.012435647	0.298299263	0.337214179
Sinkhorn-3	0.012435647	0.335919105	0.373963455
Sinkhorn-5	0.012435647	0.363921972	0.373123458
Sinkhorn-7	0.012435647	0.414818311	0.460571196
Sinkhorn-9	0.012435647	0.456594509	0.496371589
RWMD	0.012435647	0.108085664	0.209318547
ACT-1	0.012435647	0.13948208	0.236925667
dhcp-18-21-233-119:pipeline_results_talw talw$ python maketime.py sheet3 sheet6
Sinkhorn-1	0.012435647	0.022990403	0.033541895	0.073944383
Sinkhorn-3	0.012435647	0.022990403	0.032145149	0.058911012
Sinkhorn-5	0.012435647	0.022990403	0.03503771	0.058375181
Sinkhorn-7	0.012435647	0.022990403	0.036901843	0.05914579
Sinkhorn-9	0.012435647	0.022990403	0.038258164	0.061687579
RWMD	0.012435647	0.022990403	0.029536137	0.129069129
ACT-1	0.012435647	0.022990403	0.03058607	0.104927485
dhcp-18-21-233-119:pipeline_results_talw talw$ python maketime.py sheet4 sheet6
Sinkhorn-1	0.012435647	0.2904289295
Sinkhorn-3	0.012435647	0.3363494315
Sinkhorn-5	0.012435647	0.3749523
Sinkhorn-7	0.012435647	0.398143128
Sinkhorn-9	0.012435647	0.4587052925
RWMD	0.012435647	0.1036075275
ACT-1	0.012435647	0.1458597625
dhcp-18-21-233-119:pipeline_results_talw talw$ python maketime.py sheet5 sheet6
Sinkhorn-1	0.012435647	0.022797976	0.033313339
Sinkhorn-3	0.012435647	0.022797976	0.0333725415
Sinkhorn-5	0.012435647	0.022797976	0.035508937
Sinkhorn-7	0.012435647	0.022797976	0.036893437
Sinkhorn-9	0.012435647	0.022797976	0.038110145
RWMD	0.012435647	0.022797976	0.027971349
ACT-1	0.012435647	0.022797976	0.029679578

